Effect of nuclear reactions rates and core boundary mixing on the seismology of red clump stars

Modeling of the stars in the red clump (RC) is challenging, due to the uncertainties associated with the physical processes happening in their core and during the helium flash. By probing the internal stellar structure, asteroseismology allows us to constrain the core properties of RC stars and eventually improve our understanding of this evolutionary phase. In this work, we aim to quantify the impact on the seismic properties of the RC stars of the two main core modeling uncertainties: core boundary mixing, and helium burning nuclear reaction rates. Using the MESA stellar evolution code, we compute models with different core boundary mixing as well as different $3\alpha$ and carbon alpha (C-alpha) nuclear reaction rates. We investigate the impact of those parameters on the period spacing $\Delta \Pi$, which is a probe of the region around the core. We find that different core boundary mixing schemes yield significantly different period spacings, with differences of 30s between the maximal $\Delta \Pi$ value computed with semiconvection and maximal overshoot. We show that increasing the rate of the C-alpha reaction lengthens the core helium burning phase, which extends the range of $\Delta \Pi$ covered by the models during their evolution. This results in a difference of 10s between the models computed with a nominal rate and a rate multiplied by 2, which is larger than the observational uncertainties. The effect of changing the 3$\alpha$ reaction rate is comparatively small. In conclusion, the core boundary mixing is the main source of uncertainty regarding the seismic modeling of RC stars. Moreover, the effect of the C-alpha reaction rate is non-negligible, even if difficult to disentangle from the effect of the mixing. Such degeneracy could be raised in the future, thanks to new seismic data from the PLATO mission and theoretical constraints from numerical simulations.

==> abstract.txt <==
Modeling of the stars in the red clump (RC) is challenging, due to the uncertainties associated with the physical processes happening in their core and during the helium flash. By probing the internal stellar structure, asteroseismology allows us to constrain the core properties of RC stars and eventually improve our understanding of this evolutionary phase. We aim to quantify the impact on the seismic properties of the Red Clump stars of the two main core modeling uncertainties: core boundary mixing, and helium burning nuclear reaction rates. Using the MESA stellar evolution code, we compute models with different core boundary mixing as well as different $3\alpha$ and carbon alpha (C-alpha) nuclear reaction rates. We investigate the impact of those parameters on the period spacing $\Delta \Pi$, which is a probe of the region around the core. We find that different core boundary mixing schemes yield significantly different period spacings, with differences of 30s between the maximal $\Delta \Pi$ value computed with semiconvection and maximal overshoot. We show that increasing the rate of the C-alpha reaction lengthens the core helium burning phase, which extends the range of $\Delta \Pi$ covered by the models during their evolution. This results in a difference of 10s between the models computed with a nominal rate and a rate multiplied by 2, which is larger than the observational uncertainties. The effect of changing the 3$\alpha$ reaction rate is comparatively small.The core boundary mixing is the main source of uncertainty regarding the seismic modeling of red clump stars. Moreover, the effect of the the C-alpha reaction rate is non-negligible, even if difficult to disentangle from the effect of the mixing. Such degeneracy could be raised in the future, thanks to new seismic data from the PLATO mission and theoretical constraints from numerical simulations.


